SuperNest: accelerated nested sampling applied to astrophysics and cosmology

We present a method for improving the performance of nested sampling as well as its accuracy. Building on previous work by Chen et al., we show that posterior repartitioning may be used to reduce the amount of time nested sampling spends in compressing from prior to posterior if a suitable ``proposal'' distribution is supplied. We showcase this on a cosmological example with a Gaussian posterior, and release the code as an LGPL licensed, extensible Python package https://gitlab.com/a-p-petrosyan/sspr.

==> response.txt <==
# -*- mode:org; -*-

We thank the two reviewers for their careful assessment and
appreciation of our manuscript. We will address each of the points
they raise in turn.

Review 1


> Firstly, it would be great to demonstrate an example where the
  posterior is not Gaussian but a heavy-tailed banana, with a Gaussian
  auxiliary proposal that matches the true posterior moments. For
  instance, on the Rosenbrock problem. My intuition is that the
  exploration will then focus first on the posterior peak, followed by
  exploration of the two tails, which are likelihood-up-weighted
  because the Gaussian auxiliary proposal underestimates their
  importance. The exploration of a mono-modal problem becomes
  multi-modal. I'd recommend trying a 2d and a 20d situation, and
  openly discuss the caveats. Does the difficulty of exploring the
  tails in practice tend to introduce a bias into the log estimate?

> ...

> If the first issue is not addressed or considered outside the scope
  of this paper, the abstract should reflect that the presented method
  is demonstrated on Gaussian-like posteriors ("We showcase this on a
  cosmological example,"->"We showcase this on a cosmological example
  with a Gaussian posterior").

We agree with the referee that a far more exhaustive investigation is
necessary, including going beyond the Gaussian case that we consider
here, but is beyond the scope of this proceedings. We will defer such
an investigation to the next paper which will much more thoroughly
stress test the failure modes of the approach. Their suggestion of a
heavy-tailed banana is an excellent one, which we will certainly
include. We have adjusted the wording of the abstract as suggested.

> Secondly, in practice, the auxiliary proposal moments may be
 slightly off. Lets say, for example, by 0.2 sigma in each axis. In
 high-dimensional problems (d~30), I suspect there is a volume effect
 that hinders the acceleration somewhat. I would like to see an
 example with a proposal offset from the true posterior in non-trivial
 dimensionality.

This we can address. We have updated Figure 1 to also include an
example where the covariance matrix of the proposal distribution
substantially differs, and find there is no effect on performance. We
have updated Figure 1, it's caption and Section 5 accordingly.


> The "historical overview" section is a bit thin and contains only a
  single reference to a very recent paper by the same group. Perhaps
  some more references could help and maybe "Previous acceleration
  attempts" is a better section title? There are some obvious
  analogies of the presented approach with the situation in importance
  sampling. If a good proposal is found, then importance sampling is
  very effective. Adding some references from the importance sampling
  literature would make the paper stronger.

It is true that the previous reference is the same group, although no
authors are shared. Accelerating nested sampling is a relatively new
field and hence the literature is a little thin, we will defer a
broader scoped discussion with relevance to the statistical importance
literature to the next paper.


> The term "proposal distribution" seems slightly confusing, because
  live points are not drawn from this. Instead, according to the
  current language of the paper, they are sampled (proposed) from the
  "modified prior distribution", which includes a term which is the
  "proposal distribution". I'd recommend using the term "auxiliary
  distribution" for the distribution which helps the prior proposal to
  become more efficient.

Here we respectfully disagree. We have borrowed this term from the
importance sampling literature, and wish it to be viewed as analogous
to the metropolis hasting proposals which cosmologists are used to
using. Points are indeed drawn from the proposal distribution, which
replaces the original prior distribution when that branch is chosen.

> The term "shuffling" in this paper on Monte Carlo algorithms is
  easily conflated with randomized permutation. This is confusing,
  because the procedure proposed is not randomized, but moving terms
  from one side of the equation to the other side. For equations,
  "rearranging" and "moving" seem to be more common.

> The more important effect achieved here is translating between
  densities in data frequency and volume effects of parameter density
  distributions. That is, at the posterior peak, the data are
  considered to arise slightly less frequently while the prior for the
  data to originate from these parameters is considered
  higher. Perhaps thinking along these lines can lead the authors to
  choosing a more precise term.

We agree and have adjusted the text to use "rearranging".




> "long prior-to-posterior compression step": would "phase" rather
  than "step" (which implies a single iteration of some sort) be more
  precise?

We agree and have adjusted to use "phase".

> "We run supernest over PolyChord with its default settings,"
rephrase to make clearer whether the default settings refer to
supernest or PolyChord (I think the latter). "We run supernest" does
not really make sense to me, I understand supernest is a
reparameterization wrapper.

We have adjusted so that it now reads:

"We run PolyChord wrapped with supernest, both with their default
settings.  PolyChord in addition is set with a precision criterion of
10%,... "



> Are edge effects between the original prior and the "proposal
  distribution" observed?

If the proposal excludes regions of the prior, we have found that
anecdotally this can create some edge effects, but leave a more
exhaustive exploration of this, and mitigation to the next paper.

> eq 14, left: you can use \left\ and \right\ to make the brackets
  encompass the sum.

Done

> §3.2 is "example 0", §3.3 is "example 2".

This is intentional, since Example 0 is a trivial example, but it
would be more confusing to begin with this.

> Make sure the sentence before a equation ends with : or . or
  continues after the equation. For example: eq 14 should be
  "Consider:", or the previous sentence can end with a :, the sentence
  before eq 13 should end with :

> Alternatively, add a period at the end of the equation, which is
  already done in eq 10, 2, 3.

> Also the abstract should end with a period.

Done.


Review 2


>In section 5 the Authors showcase a cosmological example. Would it be
 useful for the reader to supply more information on the performed
 nested sampling run and the sampled function? E.g. dimensionality of
 the function, the size of the live set or how new points were
 generated during the run?

We have added some additional detail to section 5:

"This has six cosmological parameters and 21 nuisance parameters
associated with galactic foregrounds and satellite calibration, giving
27 parameters to constrain. In its default mode, this therefore gives
$n_\mathrm{live}=675$ and $n_\mathrm{repeats}=135$, and for this
example an $n_\mathrm{dead}\sim72000$."


>Figure 1: As the right-top panel is the blow-up of the left hand
 plot, maybe a showing with a dashed lines the area which is enlarge
 would help the reader to grasp the meaning more easily. On the right
 hand plot, wouldn’t it be appropriate to show the area outside the
 larges contour in green (as in the left plot)?

We have adjusted the figure as suggested, and thank the reviewer for
their suggestion.

> The manuscript is written well, I have spotted two minor typos:

> Should “unormalised posterior” be “unnormalised”? (section 3, page
 3, line 59)

Corrected.

>“visa versa” should be “vice versa” (section 3, page 3, line 63)

Nostra culpa! Many thanks.





==> review.txt <==
----------------------- REVIEW 1 ---------------------
SUBMISSION: 65
TITLE: SuperNest: accelerated nested sampling applied to astrophysics and cosmology
AUTHORS: Aleksandr Petrosyan and William Handley

----------- Overall evaluation -----------
SCORE: 2 (accept)
- Defer to a future paper a full numerical study. This will include cauchy 'proposals' as well as nongaussian posteriors such as a rosenbrock.
    - But we have extended Figure 1, to include the second case that the reviewer suggests (namely perturbing the covariance as well as the mean
- We have adjusted the abstract to make clear that the scope of this proceedings only applies to gaussian example.

----- TEXT:
This paper presents a method that, given a user-provided guess on the posterior distribution, allows nested sampling to skip ahead towards the posterior bulk. The method appears general and practically useful.

However, I do have two main concerns, which I hope the authors will consider addressing. I believe they should not take too much of their time.

The paper considers two cases where the posterior is gaussian, and a suitable gaussian auxiliary proposal is used. This works well.

Firstly, it would be great to demonstrate an example where the posterior is not gaussian but a heavy-tailed banana, with a gaussian auxiliary proposal that matches the true posterior moments. For instance, on the rosenbrock problem. My intuition is that the exploration will then focus first on the posterior peak, followed by exploration of the two tails, which are likelihood-up-weighted because the gaussian auxililiary proposal underestimates their importance. The exploration of a monomodal problem becomes multimodal.
I'd recommend trying a 2d and a 20d situation, and openly discuss the caveats. Does the difficulty of exploring the tails in practice tend to introduce a bias into the logZ estimate?

Secondly, in practice, the auxiliary proposal moments may be slightly off. Lets say, for example, by 0.2 sigma in each axis. In high-dimensional problems (d~30), I suspect there is a volume effect that hinders the acceleration somewhat.
I would like to see an example with a proposal offset from the true posterior in non-trivial dimensionality.

If the first issue is not addressed or considered outside the scope of this paper, the abstract should reflect that the presented method is demonstrated on Gaussian-like posteriors ("We showcase this on a cosmological example,"->"We showcase this on a cosmological example with a Gaussian posterior").

Literature review
-----------------------

The "historical overview" section is a bit thin and contains only a single reference to a very recent paper by the same group. Perhaps some more references could help and maybe "Previous accelaration attempts" is a better section title?

There are some obvious analogies of the presented approach with the situation in importance sampling. If a good proposal is found, then importance sampling is very effective. Adding some references from the importance sampling literature would make the paper stronger.

Language
----------------

The term "proposal distribution" seems slightly confusing, because live points are not drawn from this. Instead, according to the current language of the paper, they are sampled (proposed) from the "modified prior distribution", which includes a term which is the "proposal distribution". I'd recommend using the term "auxiliary distribution" for the distribution which helps the prior proposal to become more efficient.

The term "shuffling" in this paper on Monte Carlo algorithms is easily conflated with randomized permutation. This is confusing, because the procedure proposed is not randomized, but moving terms from one side of the equation to the other side. For equations, "rearranging" and "moving" seem to be more common. 
The more important effect achieved here is translating between densities in data frequency and volume effects of parameter density distributions. That is, at the posterior peak, the data are considered to arise slightly less frequently while the prior for the data to originate from these parameters is considered higher. Perhaps thinking along these lines can lead the authors to chosing a more precise term.

Smaller comments
---------------------------

"long prior-to-posterior compression step": would "phase" rather than "step" (which implies a single iteration of some sort) be more precise?

"We run supernest over PolyChord with its default settings,"
rephrase to make clearer whether the default settings refer to supernest or PolyChord (I think the latter). "We run supernest" does not really make sense to me, I understand supernest is a reparameterization wrapper.

Are edge effects between the original prior and the "proposal distribution" observed?

eq 14, left: you can use \left\ and \right\ to make the brackets encompass the sum.

§3.2 is "example 0", §3.3 is "example 2".

Make sure the sentence before a equation ends with : or . or continues after the equation. For example: eq 14 should be "Consider:", or the previous sentence can end with a :, the sentence before eq 13 should end with :
Alternatively, add a period at the end of the equation, which is already done in eq 10, 2, 3.
Also the abstract should end with a period.



----------------------- REVIEW 2 ---------------------
SUBMISSION: 65
TITLE: SuperNest: accelerated nested sampling applied to astrophysics and cosmology
AUTHORS: Aleksandr Petrosyan and William Handley

----------- Overall evaluation -----------
SCORE: 3 (strong accept)
----- TEXT:
The authors present a method to improve the performance and cost of nested sampling calculations, by speeding up the compression, using a suitable proposal distribution. The nested sampling algorithm is introduced in terms of Bayesian statistics and the proposed methodological improvements are demonstrated on a cosmological example. 

In section 5 the Authors showcase a cosmological example. Would it be useful for the reader to supply more information on the performed nested sampling run and the sampled function? E.g. dimensionality of the function, the size of the live set or how new points were generated during the run?

Figure 1: As the right-top panel is the blow-up of the left hand plot, maybe a showing with a dashed lines the area which is enlarge would help the reader to grasp the meaning more easily. On the right hand plot, wouldn’t it be appropriate to show the area outside the larges contour in green (as in the left plot)? 

The manuscript is written well, I have spotted two minor typos: 
Should “unormalised posterior” be “unnormalised”? (section 3, page 3, line 59)
“visa versa” should be “vice versa” (section 3, page 3, line 63)


